A Diagrammatic Algebra for Program Logics

Tape diagrams provide a convenient notation for arrows of rig categories, i.e., categories equipped with two monoidal products, $\oplus$ and $\otimes$, where $\otimes$ distributes over $\oplus $. In this work, we extend tape diagrams with traces over $\oplus$ in order to deal with iteration in imperative programming languages. More precisely, we introduce Kleene-Cartesian bicategories, namely rig categories where the monoidal structure provided by $\otimes$ is a cartesian bicategory, while the one provided by $\oplus$ is what we name a Kleene bicategory. We show that the associated language of tape diagrams is expressive enough to deal with imperative programs and the corresponding laws provide a proof system that is at least as powerful as the one of Hoare logic.

==> tikz/bialgax2_right.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=black] (1) at (-1, 1) {};
		\node [style=black] (2) at (-1, -1) {};
		\node [style=label] (4) at (1, 1) {$A$};
		\node [style=label] (5) at (1, -1) {$A$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (4);
		\draw (2) to (5);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/bialgax3_right.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=black] (1) at (1, 1) {};
		\node [style=black] (2) at (1, -1) {};
		\node [style=label] (4) at (-1, 1) {$A$};
		\node [style=label] (5) at (-1, -1) {$A$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (4);
		\draw (2) to (5);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/bialgax4_left.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=black] (1) at (1, 0) {};
		\node [style=black] (4) at (-1, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (4);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/hoare/triples/if/step5.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (77) at (2, 2.5) {};
		\node [style=none] (80) at (2.25, 0.5) {};
		\node [style=none] (86) at (2.25, -0.5) {};
		\node [style=none] (89) at (2, -2.5) {};
		\node [style=none] (94) at (5.25, 1.15) {};
		\node [style=none] (95) at (4, 1.15) {};
		\node [style=none] (96) at (4, -1.15) {};
		\node [style=none] (97) at (5.25, -1.15) {};
		\node [style=none] (99) at (-2.25, 2.5) {};
		\node [style=none] (100) at (-2.5, 0.5) {};
		\node [style=none] (102) at (-2.5, -0.5) {};
		\node [style=none] (103) at (-2.25, -2.5) {};
		\node [style=none] (105) at (-5.5, 1.15) {};
		\node [style=none] (106) at (-4.25, 1.15) {};
		\node [style=none] (107) at (-4.25, -1.15) {};
		\node [style=none] (108) at (-5.5, -1.15) {};
		\node [style=label] (121) at (5.75, 0) {$\Gamma$};
		\node [style=bbox] (127) at (1.25, 1.5) {$\encoding{C}$};
		\node [style=bbox] (128) at (1.25, -1.5) {$\encoding{D}$};
		\node [style=none] (129) at (2, 1.5) {};
		\node [style=none] (130) at (2, -1.5) {};
		\node [style=none] (131) at (5.25, 0) {};
		\node [style=none] (132) at (3.5, 0) {};
		\node [style=bboxOp] (134) at (-1, 1.5) {$\encoding{P \land B}$};
		\node [style=bboxOp] (135) at (-1, -1.5) {$\encoding{P \land \neg B}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [tape] (106.center)
			 to (105.center)
			 to (108.center)
			 to (107.center)
			 to [bend right] (103.center)
			 to (89.center)
			 to [bend right] (96.center)
			 to (97.center)
			 to (94.center)
			 to (95.center)
			 to [bend right] (77.center)
			 to (99.center)
			 to [bend right] cycle;
		\draw [tape, fill=white] (100.center)
			 to (80.center)
			 to [bend left=90, looseness=1.50] (86.center)
			 to (102.center)
			 to [bend left=90, looseness=1.50] cycle;
		\draw (131.center) to (132.center);
		\draw [bend right=45] (132.center) to (129.center);
		\draw [bend left=45] (132.center) to (130.center);
		\draw (127) to (129.center);
		\draw (130.center) to (128);
		\draw (134) to (127);
		\draw (135) to (128);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/id.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=label] (8) at (1.5, 0) {$A$};
		\node [style=label] (11) at (-1.5, 0) {$A$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (11) to (8);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/lemmaDlG/step1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (8) at (-10.25, 3) {};
		\node [style=none] (15) at (-10.25, 0.5) {};
		\node [style=none] (24) at (-10.25, -5.5) {};
		\node [style=none] (30) at (2, 0.5) {};
		\node [style=none] (64) at (2, -2) {};
		\node [style=label] (65) at (-9.25, -4.5) {$(P'' \piu P')(Q \piu R)$};
		\node [style=label] (66) at (10.5, 1.5) {$P''Q$};
		\node [style=label] (67) at (10.5, -1) {$P'Q$};
		\node [style=label] (69) at (10.5, 4) {$UQ$};
		\node [style=label] (70) at (10.5, -3.5) {$UR$};
		\node [style=label] (71) at (10.5, -6) {$P''R$};
		\node [style=label] (72) at (-9.25, 4) {$UQ$};
		\node [style=label] (74) at (-9.25, 1.5) {$UR$};
		\node [style=dots] (77) at (-9.25, 3.1) {$\vdots$};
		\node [style=dots] (78) at (10.5, 3.1) {$\vdots$};
		\node [style=none] (79) at (11.25, 0.5) {};
		\node [style=none] (80) at (11.25, -2) {};
		\node [style=none] (83) at (11.25, -4.5) {};
		\node [style=none] (84) at (11.25, -7) {};
		\node [style=dots] (85) at (10.5, 0.6) {$\vdots$};
		\node [style=dots] (86) at (10.5, -1.9) {$\vdots$};
		\node [style=dots] (87) at (10.5, -4.4) {$\vdots$};
		\node [style=dots] (88) at (10.5, -6.9) {$\vdots$};
		\node [style=dots] (91) at (-9.25, 0.6) {$\vdots$};
		\node [style=dots] (92) at (-9.25, -5.4) {$\vdots$};
		\node [style=none] (93) at (11.25, 3) {};
		\node [style=none] (94) at (-5.75, -10.5) {};
		\node [style=none] (95) at (-5.75, -1) {};
		\node [style=none] (96) at (1.5, -1) {};
		\node [style=none] (97) at (1.5, -10.5) {};
		\node [style=none] (98) at (-2, -5.5) {$\delta^l$};
		\node [style=none] (99) at (-5.75, -5.5) {};
		\node [style=none] (100) at (1.5, -9.5) {};
		\node [style=none] (102) at (1.5, -2) {};
		\node [style=none] (104) at (1.75, -9.5) {};
		\node [style=none] (105) at (2, -9.5) {};
		\node [style=none] (106) at (1.75, -2) {};
		\node [style=none] (120) at (1.5, -4.5) {};
		\node [style=none] (125) at (1.5, -7) {};
		\node [style=none] (126) at (1.75, -7) {};
		\node [style=none] (127) at (2, -7) {};
		\node [style=none] (130) at (2, -4.5) {};
		\node [style=none] (131) at (9, 0.5) {};
		\node [style=none] (132) at (9, -2) {};
		\node [style=none] (133) at (9, -4.5) {};
		\node [style=none] (134) at (9, -7) {};
		\node [style=label] (135) at (10.5, -8.5) {$P'R$};
		\node [style=none] (136) at (11.25, -9.5) {};
		\node [style=dots] (137) at (10.5, -9.4) {$\vdots$};
		\node [style=none] (138) at (9, -9.5) {};
		\node [style=none] (139) at (1.75, -4.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [line width=3mm, color=tapeBg] (83.center)
			 to (133.center)
			 to [in=0, out=180] (30.center)
			 to (15.center);
		\draw [line width=3mm, color=tapeBg] (79.center)
			 to (131.center)
			 to [in=0, out=-180] (64.center)
			 to (106.center)
			 to (102.center);
		\path [fill=tapeBg] (102.center)
			 to (96.center)
			 to (95.center)
			 to (99.center)
			 to (94.center)
			 to (97.center)
			 to (100.center)
			 to cycle;
		\draw [line width=3mm, color=tapeBg] (100.center)
			 to (104.center)
			 to [in=-180, out=0] (105.center)
			 to (138.center)
			 to (136.center);
		\draw [line width=3mm, color=tapeBg] (24.center) to (99.center);
		\draw [line width=3mm, color=tapeBg] (125.center)
			 to (126.center)
			 to [in=-180, out=0] (127.center)
			 to (134.center)
			 to (84.center);
		\draw [line width=3mm, color=tapeBg] (8.center) to (93.center);
		\draw [line width=3mm, color=tapeBg] (120.center)
			 to (139.center)
			 to (130.center)
			 to [in=-180, out=0] (132.center)
			 to (80.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/lemmaDlG/step2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (8) at (-10.25, 3) {};
		\node [style=none] (15) at (-10.25, 0.5) {};
		\node [style=none] (24) at (-10, -3.25) {};
		\node [style=none] (30) at (2.5, 0.5) {};
		\node [style=none] (64) at (2.5, -2) {};
		\node [style=label] (65) at (-9, -2.25) {$P''(Q \piu R)$};
		\node [style=label] (66) at (10.5, 1.5) {$P''Q$};
		\node [style=label] (67) at (10.5, -1) {$P'Q$};
		\node [style=label] (69) at (10.5, 4) {$UQ$};
		\node [style=label] (70) at (10.5, -3.5) {$UR$};
		\node [style=label] (71) at (10.5, -6) {$P''R$};
		\node [style=label] (72) at (-9.25, 4) {$UQ$};
		\node [style=label] (74) at (-9.25, 1.5) {$UR$};
		\node [style=dots] (77) at (-9.25, 3.1) {$\vdots$};
		\node [style=dots] (78) at (10.5, 3.1) {$\vdots$};
		\node [style=none] (79) at (11.25, 0.5) {};
		\node [style=none] (80) at (11.25, -2) {};
		\node [style=none] (83) at (11.25, -4.5) {};
		\node [style=none] (84) at (11.25, -7) {};
		\node [style=dots] (85) at (10.5, 0.6) {$\vdots$};
		\node [style=dots] (86) at (10.5, -1.9) {$\vdots$};
		\node [style=dots] (87) at (10.5, -4.4) {$\vdots$};
		\node [style=dots] (88) at (10.5, -6.9) {$\vdots$};
		\node [style=dots] (91) at (-9.25, 0.6) {$\vdots$};
		\node [style=dots] (92) at (-9, -3.15) {$\vdots$};
		\node [style=none] (93) at (11.25, 3) {};
		\node [style=none] (104) at (0, -9.5) {};
		\node [style=none] (105) at (2, -9.5) {};
		\node [style=none] (106) at (2.25, -2) {};
		\node [style=none] (120) at (0, -4.5) {};
		\node [style=none] (125) at (0, -7) {};
		\node [style=none] (127) at (2.75, -7) {};
		\node [style=none] (130) at (2.75, -4.5) {};
		\node [style=none] (131) at (9, 0.5) {};
		\node [style=none] (132) at (9, -2) {};
		\node [style=none] (133) at (9, -4.5) {};
		\node [style=none] (134) at (9, -7) {};
		\node [style=label] (135) at (10.5, -8.5) {$P'R$};
		\node [style=none] (136) at (11.25, -9.5) {};
		\node [style=dots] (137) at (10.5, -9.4) {$\vdots$};
		\node [style=none] (138) at (9, -9.5) {};
		\node [style=none] (151) at (-5.75, -5.5) {};
		\node [style=none] (152) at (-5.75, -1) {};
		\node [style=none] (153) at (-1.75, -1) {};
		\node [style=none] (154) at (-1.75, -5.5) {};
		\node [style=none] (155) at (-3.75, -3.25) {$\delta^l$};
		\node [style=none] (156) at (-5.75, -3.25) {};
		\node [style=none] (157) at (-1.75, -4.5) {};
		\node [style=none] (158) at (-1.75, -2) {};
		\node [style=none] (159) at (-5.75, -10.5) {};
		\node [style=none] (160) at (-5.75, -6) {};
		\node [style=none] (161) at (-1.75, -6) {};
		\node [style=none] (162) at (-1.75, -10.5) {};
		\node [style=none] (163) at (-3.75, -8.25) {$\delta^l$};
		\node [style=none] (164) at (-5.75, -8.25) {};
		\node [style=none] (165) at (-1.75, -9.5) {};
		\node [style=none] (166) at (-1.75, -7) {};
		\node [style=none] (167) at (-10, -8.25) {};
		\node [style=label] (168) at (-9, -7.25) {$P'(Q \piu R)$};
		\node [style=dots] (169) at (-9, -8.15) {$\vdots$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [line width=3mm, color=tapeBg] (83.center)
			 to (133.center)
			 to [in=0, out=180] (30.center)
			 to (15.center);
		\draw [line width=3mm, color=tapeBg](158.center)
			 to (106.center)
			 to (64.center)
			 to [in=-180, out=0] (131.center)
			 to (79.center);
		\draw [line width=3mm, color=tapeBg](165.center)
			 to (104.center)
			 to [in=-180, out=0] (105.center)
			 to (138.center)
			 to (136.center);
		\draw [line width=3mm, color=tapeBg] (84.center)
			 to (134.center)
			 to (127.center)
			 to [in=0, out=180, looseness=0.75] (120.center)
			 to (157.center);
		\draw [line width=3mm, color=tapeBg] (8.center) to (93.center);
		\draw [line width=3mm, color=tapeBg] (166.center)
			 to (125.center)
			 to [in=-180, out=0, looseness=0.75] (130.center)
			 to [in=-180, out=0] (132.center)
			 to (80.center);
		\path [fill=tapeBg] (152.center)
			 to (156.center)
			 to (151.center)
			 to (154.center)
			 to (157.center)
			 to (158.center)
			 to (153.center);
		\path [fill=tapeBg] (164.center)
			 to (159.center)
			 to (162.center)
			 to (165.center)
			 to (166.center)
			 to (161.center)
			 to (160.center)
			 to cycle;
		\draw [line width=3mm, color=tapeBg](24.center) to (156.center);
		\draw [line width=3mm, color=tapeBg](167.center) to (164.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/lemmaDlG/step4.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (8) at (-10.25, 3) {};
		\node [style=none] (15) at (-10.25, 0.5) {};
		\node [style=none] (24) at (-10, -3.25) {};
		\node [style=none] (30) at (-0.25, 0.5) {};
		\node [style=none] (64) at (-0.25, -2) {};
		\node [style=label] (65) at (-9, -2.25) {$P''(Q \piu R)$};
		\node [style=label] (66) at (10.5, 1.5) {$P''Q$};
		\node [style=label] (67) at (10.5, -1) {$P'Q$};
		\node [style=label] (69) at (10.5, 4) {$UQ$};
		\node [style=label] (70) at (10.5, -3.5) {$UR$};
		\node [style=label] (71) at (10.5, -6) {$P''R$};
		\node [style=label] (72) at (-9.25, 4) {$UQ$};
		\node [style=label] (74) at (-9.25, 1.5) {$UR$};
		\node [style=dots] (77) at (-9.25, 3.1) {$\vdots$};
		\node [style=dots] (78) at (10.5, 3.1) {$\vdots$};
		\node [style=none] (79) at (11.25, 0.5) {};
		\node [style=none] (80) at (11.25, -2) {};
		\node [style=none] (83) at (11.25, -4.5) {};
		\node [style=none] (84) at (11.25, -7) {};
		\node [style=dots] (85) at (10.5, 0.6) {$\vdots$};
		\node [style=dots] (86) at (10.5, -1.9) {$\vdots$};
		\node [style=dots] (87) at (10.5, -4.4) {$\vdots$};
		\node [style=dots] (88) at (10.5, -6.9) {$\vdots$};
		\node [style=dots] (91) at (-9.25, 0.6) {$\vdots$};
		\node [style=dots] (92) at (-9, -3.15) {$\vdots$};
		\node [style=none] (93) at (11.25, 3) {};
		\node [style=none] (104) at (4, -9.5) {};
		\node [style=none] (105) at (6, -9.5) {};
		\node [style=none] (106) at (-0.75, -2) {};
		\node [style=none] (120) at (4, -4.5) {};
		\node [style=none] (125) at (4, -7) {};
		\node [style=none] (127) at (7.25, -7) {};
		\node [style=none] (130) at (7.25, -4.5) {};
		\node [style=none] (131) at (4, 0.5) {};
		\node [style=none] (132) at (10, -2) {};
		\node [style=none] (133) at (10, -4.5) {};
		\node [style=none] (134) at (9, -7) {};
		\node [style=label] (135) at (10.5, -8.5) {$P'R$};
		\node [style=none] (136) at (11.25, -9.5) {};
		\node [style=dots] (137) at (10.5, -9.4) {$\vdots$};
		\node [style=none] (138) at (9, -9.5) {};
		\node [style=none] (151) at (-5.75, -5.5) {};
		\node [style=none] (152) at (-5.75, -1) {};
		\node [style=none] (153) at (-1.75, -1) {};
		\node [style=none] (154) at (-1.75, -5.5) {};
		\node [style=none] (155) at (-3.75, -3.25) {$\delta^l$};
		\node [style=none] (156) at (-5.75, -3.25) {};
		\node [style=none] (157) at (-1.75, -4.5) {};
		\node [style=none] (158) at (-1.75, -2) {};
		\node [style=none] (159) at (-0.25, -10.5) {};
		\node [style=none] (160) at (-0.25, -6) {};
		\node [style=none] (161) at (3.75, -6) {};
		\node [style=none] (162) at (3.75, -10.5) {};
		\node [style=none] (163) at (1.75, -8.25) {$\delta^l$};
		\node [style=none] (164) at (-0.25, -8.25) {};
		\node [style=none] (165) at (3.75, -9.5) {};
		\node [style=none] (166) at (3.75, -7) {};
		\node [style=none] (167) at (-10, -8.25) {};
		\node [style=label] (168) at (-9, -7.25) {$P'(Q \piu R)$};
		\node [style=dots] (169) at (-9, -8.15) {$\vdots$};
		\node [style=none] (170) at (7.25, -2) {};
		\node [style=none] (171) at (4, -2) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [line width=3mm, color=tapeBg] (15.center)
			 to (30.center)
			 to [in=-180, out=0] (171.center)
			 to (170.center)
			 to [in=180, out=0, looseness=0.75] (133.center)
			 to (83.center);
		\draw [line width=3mm, color=tapeBg](158.center)
			 to (106.center)
			 to (64.center)
			 to [in=-180, out=0] (131.center)
			 to (79.center);
		\draw [line width=3mm, color=tapeBg](165.center)
			 to (104.center)
			 to [in=-180, out=0] (105.center)
			 to (138.center)
			 to (136.center);
		\draw [line width=3mm, color=tapeBg] (84.center)
			 to (134.center)
			 to (127.center)
			 to [in=0, out=180, looseness=0.75] (120.center)
			 to (157.center);
		\draw [line width=3mm, color=tapeBg] (8.center) to (93.center);
		\draw [line width=3mm, color=tapeBg](166.center)
			 to (125.center)
			 to [in=-180, out=0, looseness=0.75] (130.center)
			 to [in=-180, out=0] (132.center)
			 to (80.center);
		\path [fill=tapeBg] (152.center)
			 to (156.center)
			 to (151.center)
			 to (154.center)
			 to (157.center)
			 to (158.center)
			 to (153.center);
		\path [fill=tapeBg] (164.center)
			 to (159.center)
			 to (162.center)
			 to (165.center)
			 to (166.center)
			 to (161.center)
			 to (160.center)
			 to cycle;
		\draw [line width=3mm, color=tapeBg](24.center) to (156.center);
		\draw [line width=3mm, color=tapeBg](167.center) to (164.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> tikz/peano/ax1Alt/ind/lhs.tikz <==
\begin{tikzpicture}[scale=0.8]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (71) at (-2.5, 1.5) {};
		\node [style=none] (77) at (-2.5, 2.5) {};
		\node [style=none] (80) at (-2.25, 0.5) {};
		\node [style=none] (82) at (2.5, 1.5) {};
		\node [style=none] (85) at (-2.5, -1.5) {};
		\node [style=none] (86) at (-2.25, -0.5) {};
		\node [style=none] (89) at (-2.5, -2.5) {};
		\node [style=none] (90) at (2.5, -1.5) {};
		\node [style=label] (91) at (6, -1.5) {$A$};
		\node [style=none] (95) at (-0.5, 1) {};
		\node [style=none] (96) at (-0.5, -1) {};
		\node [style=none] (99) at (2.5, 2.5) {};
		\node [style=none] (100) at (2.25, 0.5) {};
		\node [style=none] (102) at (2.25, -0.5) {};
		\node [style=none] (103) at (2.5, -2.5) {};
		\node [style=none] (106) at (0.5, 1) {};
		\node [style=none] (107) at (0.5, -1) {};
		\node [style=none] (109) at (-1, 0) {};
		\node [style=none] (110) at (1, 0) {};
		\node [style=bbox] (111) at (-3, 1.5) {$s$};
		\node [style=bbox] (112) at (-3, -1.5) {$0$};
		\node [style=none] (113) at (5.5, -0.5) {};
		\node [style=none] (114) at (5.5, -2.5) {};
		\node [style=none] (115) at (3, 2.5) {};
		\node [style=none] (116) at (3, 0.5) {};
		\node [style=none] (117) at (-6, -0.5) {};
		\node [style=none] (118) at (-6, -2.5) {};
		\node [style=none] (119) at (-3.5, 2.5) {};
		\node [style=none] (120) at (-3.5, 0.5) {};
		\node [style=none] (121) at (-3.5, 1.5) {};
		\node [style=none] (122) at (3, 1.5) {};
		\node [style=none] (123) at (5.5, -1.5) {};
		\node [style=none] (124) at (3, 5.5) {};
		\node [style=none] (125) at (3, 3.5) {};
		\node [style=none] (126) at (3, 4.5) {};
		\node [style=none] (127) at (-3.5, 5.5) {};
		\node [style=none] (128) at (-3.5, 3.5) {};
		\node [style=none] (129) at (-3.5, 4.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [tape] (116.center)
			 to [bend right=90, looseness=1.75] (124.center)
			 to (127.center)
			 to [bend left=270, looseness=1.75] (120.center)
			 to (80.center)
			 to [bend left=90, looseness=1.50] (86.center)
			 to (117.center)
			 to (118.center)
			 to (89.center)
			 to [bend right] (96.center)
			 to (107.center)
			 to [bend right] (103.center)
			 to (114.center)
			 to (113.center)
			 to (102.center)
			 to [bend left=90, looseness=1.50] (100.center)
			 to cycle;
		\draw [tape, fill=white] (99.center)
			 to [bend right] (106.center)
			 to (95.center)
			 to [bend right] (77.center)
			 to (119.center)
			 to [bend left=90, looseness=1.50] (128.center)
			 to (125.center)
			 to [bend left=90, looseness=1.50] (115.center)
			 to cycle;
		\draw [bend left=45] (110.center) to (82.center);
		\draw [bend right=45] (110.center) to (90.center);
		\draw [bend right=45] (85.center) to (109.center);
		\draw [bend right=45] (109.center) to (71.center);
		\draw (85.center) to (112);
		\draw (71.center) to (111);
		\draw (121.center) to (111);
		\draw (109.center) to (110.center);
		\draw (82.center) to (122.center);
		\draw (90.center) to (123.center);
		\draw [bend right=90, looseness=1.75] (129.center) to (121.center);
		\draw [bend right=90, looseness=1.75] (122.center) to (126.center);
		\draw (129.center) to (126.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/peano/ax1Alt/ind/rhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=black] (71) at (-0.5, 0) {};
		\node [style=none] (77) at (-2.25, 1) {};
		\node [style=none] (78) at (1.25, 1) {};
		\node [style=none] (79) at (1.25, -1) {};
		\node [style=none] (80) at (-2.25, -1) {};
		\node [style=none] (82) at (1.25, 0) {};
		\node [style=label] (83) at (1.75, 0) {$A$};
		\node [style=label] (84) at (-2.75, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [tape] (79.center)
			 to (80.center)
			 to (77.center)
			 to (78.center)
			 to cycle;
		\draw (82.center) to (71);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/peano/ax1Alt/iso1/lhs.tikz <==
\begin{tikzpicture}[scale=0.8]
	\begin{pgfonlayer}{nodelayer}
		\node [style=bboxOp] (69) at (-1, 1.5) {$s$};
		\node [style=none] (71) at (1.75, 1.5) {};
		\node [style=none] (77) at (1.75, 2.5) {};
		\node [style=none] (80) at (2, 0.5) {};
		\node [style=none] (82) at (-1.75, 1.5) {};
		\node [style=label] (83) at (-5.5, 0) {$A$};
		\node [style=bboxOp] (84) at (-1, -1.5) {$0$};
		\node [style=none] (85) at (1.75, -1.5) {};
		\node [style=none] (86) at (2, -0.5) {};
		\node [style=none] (89) at (1.75, -2.5) {};
		\node [style=none] (90) at (-1.75, -1.5) {};
		\node [style=label] (91) at (5.5, 0) {$A$};
		\node [style=none] (93) at (5, 0) {};
		\node [style=none] (94) at (5, 1) {};
		\node [style=none] (95) at (3.75, 1) {};
		\node [style=none] (96) at (3.75, -1) {};
		\node [style=none] (97) at (5, -1) {};
		\node [style=none] (99) at (-1.75, 2.5) {};
		\node [style=none] (100) at (-2, 0.5) {};
		\node [style=none] (102) at (-2, -0.5) {};
		\node [style=none] (103) at (-1.75, -2.5) {};
		\node [style=none] (104) at (-5, 0) {};
		\node [style=none] (105) at (-5, 1) {};
		\node [style=none] (106) at (-3.75, 1) {};
		\node [style=none] (107) at (-3.75, -1) {};
		\node [style=none] (108) at (-5, -1) {};
		\node [style=none] (109) at (3.25, 0) {};
		\node [style=none] (110) at (-3.25, 0) {};
		\node [style=bbox] (111) at (1, 1.5) {$s$};
		\node [style=bbox] (112) at (1, -1.5) {$0$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [tape] (106.center)
			 to (105.center)
			 to (108.center)
			 to (107.center)
			 to [bend right] (103.center)
			 to (89.center)
			 to [bend right] (96.center)
			 to (97.center)
			 to (94.center)
			 to (95.center)
			 to [bend right] (77.center)
			 to (99.center)
			 to [bend right] cycle;
		\draw [tape, fill=white] (100.center)
			 to (80.center)
			 to [bend left=90, looseness=1.50] (86.center)
			 to (102.center)
			 to [bend left=90, looseness=1.50] cycle;
		\draw (69) to (71.center);
		\draw (82.center) to (69);
		\draw (90.center) to (84);
		\draw (104.center) to (110.center);
		\draw [bend left=45] (110.center) to (82.center);
		\draw [bend right=45] (110.center) to (90.center);
		\draw [bend right=45] (85.center) to (109.center);
		\draw [bend right=45] (109.center) to (71.center);
		\draw (109.center) to (93.center);
		\draw (85.center) to (112);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/peano/ax1Alt/iso1/rhs.tikz <==
\begin{tikzpicture}[scale=0.8]
	\begin{pgfonlayer}{nodelayer}
		\node [style=label] (83) at (-2.5, 0) {$A$};
		\node [style=label] (91) at (2.5, 0) {$A$};
		\node [style=none] (93) at (2, 0) {};
		\node [style=none] (94) at (2, 1) {};
		\node [style=none] (97) at (2, -1) {};
		\node [style=none] (104) at (-2, 0) {};
		\node [style=none] (105) at (-2, 1) {};
		\node [style=none] (108) at (-2, -1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [tape] (108.center)
			 to (105.center)
			 to (94.center)
			 to (97.center)
			 to cycle;
		\draw (104.center) to (93.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/peano/ax1Alt/iso2/lhs.tikz <==
\begin{tikzpicture}[scale=0.8]
	\begin{pgfonlayer}{nodelayer}
		\node [style=bboxOp] (69) at (3, 1.5) {$s$};
		\node [style=none] (71) at (-2.5, 1.5) {};
		\node [style=none] (77) at (-2.5, 2.5) {};
		\node [style=none] (80) at (-2.25, 0.5) {};
		\node [style=none] (82) at (2.5, 1.5) {};
		\node [style=label] (83) at (-4.75, 1.5) {$A$};
		\node [style=bboxOp] (84) at (3, -1.5) {$0$};
		\node [style=none] (85) at (-2.5, -1.5) {};
		\node [style=none] (86) at (-2.25, -0.5) {};
		\node [style=none] (89) at (-2.5, -2.5) {};
		\node [style=none] (90) at (2.5, -1.5) {};
		\node [style=label] (91) at (4.75, 1.5) {$A$};
		\node [style=none] (95) at (-0.5, 1) {};
		\node [style=none] (96) at (-0.5, -1) {};
		\node [style=none] (99) at (2.5, 2.5) {};
		\node [style=none] (100) at (2.25, 0.5) {};
		\node [style=none] (102) at (2.25, -0.5) {};
		\node [style=none] (103) at (2.5, -2.5) {};
		\node [style=none] (106) at (0.5, 1) {};
		\node [style=none] (107) at (0.5, -1) {};
		\node [style=none] (109) at (-1, 0) {};
		\node [style=none] (110) at (1, 0) {};
		\node [style=bbox] (111) at (-3, 1.5) {$s$};
		\node [style=bbox] (112) at (-3, -1.5) {$0$};
		\node [style=none] (113) at (4.25, -0.5) {};
		\node [style=none] (114) at (4.25, -2.5) {};
		\node [style=none] (115) at (4.25, 2.5) {};
		\node [style=none] (116) at (4.25, 0.5) {};
		\node [style=none] (117) at (-4.25, -0.5) {};
		\node [style=none] (118) at (-4.25, -2.5) {};
		\node [style=none] (119) at (-4.25, 2.5) {};
		\node [style=none] (120) at (-4.25, 0.5) {};
		\node [style=none] (121) at (-4.25, 1.5) {};
		\node [style=none] (122) at (4.25, 1.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [tape] (80.center)
			 to [bend left=90, looseness=1.50] (86.center)
			 to (117.center)
			 to (118.center)
			 to (89.center)
			 to [bend right] (96.center)
			 to (107.center)
			 to [bend right] (103.center)
			 to (114.center)
			 to (113.center)
			 to (102.center)
			 to [bend left=90, looseness=1.50] (100.center)
			 to (116.center)
			 to (115.center)
			 to (99.center)
			 to [bend right] (106.center)
			 to (95.center)
			 to [bend right] (77.center)
			 to (119.center)
			 to (120.center)
			 to cycle;
		\draw (82.center) to (69);
		\draw (90.center) to (84);
		\draw [bend left=45] (110.center) to (82.center);
		\draw [bend right=45] (110.center) to (90.center);
		\draw [bend right=45] (85.center) to (109.center);
		\draw [bend right=45] (109.center) to (71.center);
		\draw (85.center) to (112);
		\draw (71.center) to (111);
		\draw (122.center) to (69);
		\draw (121.center) to (111);
		\draw (109.center) to (110.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/peano/ax1Alt/iso2/rhs.tikz <==
\begin{tikzpicture}[scale=0.8]
	\begin{pgfonlayer}{nodelayer}
		\node [style=label] (123) at (-2.5, 1.5) {$A$};
		\node [style=label] (124) at (2.5, 1.5) {$A$};
		\node [style=none] (125) at (2, 1.5) {};
		\node [style=none] (126) at (2, 2.5) {};
		\node [style=none] (127) at (2, 0.5) {};
		\node [style=none] (128) at (-2, 1.5) {};
		\node [style=none] (129) at (-2, 2.5) {};
		\node [style=none] (130) at (-2, 0.5) {};
		\node [style=none] (134) at (2, -0.5) {};
		\node [style=none] (135) at (2, -2.5) {};
		\node [style=none] (137) at (-2, -0.5) {};
		\node [style=none] (138) at (-2, -2.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [tape] (130.center)
			 to (129.center)
			 to (126.center)
			 to (127.center)
			 to cycle;
		\draw (128.center) to (125.center);
		\draw [tape] (138.center)
			 to (137.center)
			 to (134.center)
			 to (135.center)
			 to cycle;
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/peano/ax1Alt/succSV/lhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=bbox] (69) at (-0.5, 0) {$s$};
		\node [style=black] (71) at (0.75, 0) {};
		\node [style=label] (72) at (2.25, 0.5) {$A$};
		\node [style=none] (73) at (1.5, 0.5) {};
		\node [style=none] (74) at (1.5, -0.5) {};
		\node [style=none] (75) at (1.75, 0.5) {};
		\node [style=none] (76) at (1.75, -0.5) {};
		\node [style=none] (77) at (1.75, 1) {};
		\node [style=none] (78) at (-1.75, 1) {};
		\node [style=none] (79) at (-1.75, -1) {};
		\node [style=none] (80) at (1.75, -1) {};
		\node [style=label] (81) at (2.25, -0.5) {$A$};
		\node [style=none] (82) at (-1.75, 0) {};
		\node [style=label] (83) at (-2.25, 0) {$A$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [tape] (79.center)
			 to (80.center)
			 to (77.center)
			 to (78.center)
			 to cycle;
		\draw (69) to (71);
		\draw [bend right] (73.center) to (71);
		\draw [bend right] (71) to (74.center);
		\draw (75.center) to (73.center);
		\draw (76.center) to (74.center);
		\draw (82.center) to (69);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/peano/ax1Alt/succSV/rhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=bbox, scale=0.7] (69) at (0.75, 0.475) {$s$};
		\node [style=label] (72) at (2.25, 0.475) {$A$};
		\node [style=none] (73) at (1.25, 0.475) {};
		\node [style=none] (74) at (1.25, -0.475) {};
		\node [style=none] (75) at (1.75, 0.475) {};
		\node [style=none] (76) at (1.75, -0.475) {};
		\node [style=none] (77) at (1.75, 1) {};
		\node [style=none] (78) at (-1.75, 1) {};
		\node [style=none] (79) at (-1.75, -1) {};
		\node [style=none] (80) at (1.75, -1) {};
		\node [style=label] (81) at (2.25, -0.475) {$A$};
		\node [style=bbox, scale=0.7] (82) at (0.75, -0.475) {$s$};
		\node [style=black] (83) at (-0.75, -0.025) {};
		\node [style=none] (84) at (-1.75, -0.025) {};
		\node [style=label] (85) at (-2.25, -0.025) {$A$};
		\node [style=none] (86) at (0, 0.475) {};
		\node [style=none] (87) at (0, -0.475) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [tape] (79.center)
			 to (80.center)
			 to (77.center)
			 to (78.center)
			 to cycle;
		\draw (75.center) to (73.center);
		\draw (76.center) to (74.center);
		\draw (73.center) to (69);
		\draw (82) to (74.center);
		\draw (84.center) to (83);
		\draw (69) to (86.center);
		\draw [bend right] (86.center) to (83);
		\draw [bend right] (83) to (87.center);
		\draw (87.center) to (82);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/peano/ax1Alt/succTOT/lhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=bbox] (69) at (-0.5, 0) {$s$};
		\node [style=black] (71) at (0.75, 0) {};
		\node [style=none] (77) at (1.75, 1) {};
		\node [style=none] (78) at (-1.75, 1) {};
		\node [style=none] (79) at (-1.75, -1) {};
		\node [style=none] (80) at (1.75, -1) {};
		\node [style=none] (82) at (-1.75, 0) {};
		\node [style=label] (83) at (-2.25, 0) {$A$};
		\node [style=label] (84) at (2.25, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [tape] (79.center)
			 to (80.center)
			 to (77.center)
			 to (78.center)
			 to cycle;
		\draw (69) to (71);
		\draw (82.center) to (69);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/peano/ax1Alt/succTOT/rhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=black] (71) at (0, 0) {};
		\node [style=none] (77) at (1.75, 1) {};
		\node [style=none] (78) at (-1.75, 1) {};
		\node [style=none] (79) at (-1.75, -1) {};
		\node [style=none] (80) at (1.75, -1) {};
		\node [style=none] (82) at (-1.75, 0) {};
		\node [style=label] (83) at (-2.25, 0) {$A$};
		\node [style=label] (84) at (2.25, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [tape] (79.center)
			 to (80.center)
			 to (77.center)
			 to (78.center)
			 to cycle;
		\draw (82.center) to (71);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/peano/ax1Alt/zeroSV/lhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=bbox] (69) at (-0.75, 0) {$0$};
		\node [style=black] (71) at (0.75, 0) {};
		\node [style=label] (72) at (2.25, 0.5) {$A$};
		\node [style=none] (73) at (1.5, 0.5) {};
		\node [style=none] (74) at (1.5, -0.5) {};
		\node [style=none] (75) at (1.75, 0.5) {};
		\node [style=none] (76) at (1.75, -0.5) {};
		\node [style=none] (77) at (1.75, 1) {};
		\node [style=none] (78) at (-1.75, 1) {};
		\node [style=none] (79) at (-1.75, -1) {};
		\node [style=none] (80) at (1.75, -1) {};
		\node [style=label] (81) at (2.25, -0.5) {$A$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
        \draw [tape] (79.center)
                to (80.center)
                to (77.center)
                to (78.center)
                to cycle;
		\draw (69) to (71);
		\draw [bend right] (73.center) to (71);
		\draw [bend right] (71) to (74.center);
		\draw (75.center) to (73.center);
		\draw (76.center) to (74.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/peano/ax1Alt/zeroSV/rhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=bbox, scale=0.7] (69) at (0, 0.475) {$0$};
		\node [style=label] (72) at (2.25, 0.475) {$A$};
		\node [style=none] (73) at (0.75, 0.475) {};
		\node [style=none] (74) at (0.75, -0.475) {};
		\node [style=none] (75) at (1.75, 0.475) {};
		\node [style=none] (76) at (1.75, -0.475) {};
		\node [style=none] (77) at (1.75, 1) {};
		\node [style=none] (78) at (-1.75, 1) {};
		\node [style=none] (79) at (-1.75, -1) {};
		\node [style=none] (80) at (1.75, -1) {};
		\node [style=label] (81) at (2.25, -0.475) {$A$};
		\node [style=bbox, scale=0.7] (82) at (0, -0.475) {$0$};
		\node [style=label] (83) at (-2.25, -0.025) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [tape] (79.center)
			 to (80.center)
			 to (77.center)
			 to (78.center)
			 to cycle;
		\draw (75.center) to (73.center);
		\draw (76.center) to (74.center);
		\draw (73.center) to (69);
		\draw (82) to (74.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/peano/ax1Alt/zeroTOT/lhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=bbox] (69) at (-0.75, 0) {$0$};
		\node [style=black] (71) at (0.75, 0) {};
		\node [style=none] (77) at (1.75, 1) {};
		\node [style=none] (78) at (-1.75, 1) {};
		\node [style=none] (79) at (-1.75, -1) {};
		\node [style=none] (80) at (1.75, -1) {};
		\node [style=label] (81) at (2.25, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [tape] (79.center)
			 to (80.center)
			 to (77.center)
			 to (78.center)
			 to cycle;
		\draw (69) to (71);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/peano/ax1Alt/zeroTOT/rhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (77) at (1.75, 1) {};
		\node [style=none] (78) at (-1.75, 1) {};
		\node [style=none] (79) at (-1.75, -1) {};
		\node [style=none] (80) at (1.75, -1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [tape] (79.center)
			 to (80.center)
			 to (77.center)
			 to (78.center)
			 to cycle;
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/peano/ax2Alt/bottom/lhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=bbox, scale=0.7] (69) at (-0.75, 0.475) {$s$};
		\node [style=label] (72) at (-2.25, 0.475) {$A$};
		\node [style=none] (73) at (-1.25, 0.475) {};
		\node [style=none] (75) at (-1.75, 0.475) {};
		\node [style=none] (77) at (-1.75, 1) {};
		\node [style=none] (78) at (1.75, 1) {};
		\node [style=none] (79) at (1.75, -1) {};
		\node [style=none] (80) at (-1.75, -1) {};
		\node [style=bbox, scale=0.7] (82) at (-0.75, -0.475) {$0$};
		\node [style=black] (83) at (0.75, -0.025) {};
		\node [style=none] (84) at (1.75, -0.025) {};
		\node [style=label] (85) at (2.25, -0.025) {$A$};
		\node [style=none] (86) at (0, 0.475) {};
		\node [style=none] (87) at (0, -0.475) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [tape] (79.center)
			 to (80.center)
			 to (77.center)
			 to (78.center)
			 to cycle;
		\draw (75.center) to (73.center);
		\draw (73.center) to (69);
		\draw (84.center) to (83);
		\draw (69) to (86.center);
		\draw [bend left] (86.center) to (83);
		\draw [bend left] (83) to (87.center);
		\draw (87.center) to (82);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/peano/ax2Alt/bottom/rhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=label] (83) at (-2.75, 0) {$A$};
		\node [style=label] (91) at (2.75, 0) {$A$};
		\node [style=none] (109) at (0.2, 0) {};
		\node [style=none] (110) at (1.25, 1) {};
		\node [style=none] (111) at (1.25, -1) {};
		\node [style=none] (112) at (2.25, 0) {};
		\node [style=none] (113) at (2.25, 1) {};
		\node [style=none] (114) at (2.25, -1) {};
		\node [style=none] (115) at (-0.2, 0) {};
		\node [style=none] (116) at (-1.25, 1) {};
		\node [style=none] (117) at (-1.25, -1) {};
		\node [style=none] (118) at (-2.25, 0) {};
		\node [style=none] (119) at (-2.25, 1) {};
		\node [style=none] (120) at (-2.25, -1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [tape] (110.center)
			 to [bend right=90, looseness=1.75] (111.center)
			 to (114.center)
			 to (113.center)
			 to cycle;
		\draw (112.center) to (109.center);
		\draw [tape] (116.center)
			 to [bend left=90, looseness=1.75] (117.center)
			 to (120.center)
			 to (119.center)
			 to cycle;
		\draw (118.center) to (115.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/peano/ax2Alt/ind/base/lhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=bbox] (69) at (0, 0) {$0$};
		\node [style=label] (72) at (2.25, 0) {$A$};
		\node [style=none] (76) at (1.75, 0) {};
		\node [style=none] (77) at (1.75, 1) {};
		\node [style=none] (78) at (-1.75, 1) {};
		\node [style=none] (79) at (-1.75, -1) {};
		\node [style=none] (80) at (1.75, -1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [tape] (79.center)
			 to (80.center)
			 to (77.center)
			 to (78.center)
			 to cycle;
		\draw (69) to (76.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/peano/ax2Alt/ind/base/rhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=bbox] (69) at (0, 0) {$P$};
		\node [style=label] (72) at (2.25, 0) {$A$};
		\node [style=none] (76) at (1.75, 0) {};
		\node [style=none] (77) at (1.75, 1) {};
		\node [style=none] (78) at (-1.75, 1) {};
		\node [style=none] (79) at (-1.75, -1) {};
		\node [style=none] (80) at (1.75, -1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [tape] (79.center)
			 to (80.center)
			 to (77.center)
			 to (78.center)
			 to cycle;
		\draw (69) to (76.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/peano/ax2Alt/ind/concl/lhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=bbox] (69) at (0, 0) {$P$};
		\node [style=label] (72) at (2.25, 0) {$A$};
		\node [style=none] (76) at (1.75, 0) {};
		\node [style=none] (77) at (1.75, 1) {};
		\node [style=none] (78) at (-1.75, 1) {};
		\node [style=none] (79) at (-1.75, -1) {};
		\node [style=none] (80) at (1.75, -1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [tape] (79.center)
			 to (80.center)
			 to (77.center)
			 to (78.center)
			 to cycle;
		\draw (69) to (76.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/peano/ax2Alt/ind/concl/rhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=black] (71) at (-0.5, 0) {};
		\node [style=none] (77) at (-2.25, 1) {};
		\node [style=none] (78) at (1.25, 1) {};
		\node [style=none] (79) at (1.25, -1) {};
		\node [style=none] (80) at (-2.25, -1) {};
		\node [style=none] (82) at (1.25, 0) {};
		\node [style=label] (83) at (1.75, 0) {$A$};
		\node [style=label] (84) at (-2.75, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [tape] (79.center)
			 to (80.center)
			 to (77.center)
			 to (78.center)
			 to cycle;
		\draw (82.center) to (71);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/peano/ax2Alt/ind/hp/lhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=bbox] (69) at (0.75, 0) {$s$};
		\node [style=label] (72) at (2.25, 0) {$A$};
		\node [style=none] (76) at (1.75, 0) {};
		\node [style=none] (77) at (1.75, 1) {};
		\node [style=none] (78) at (-1.75, 1) {};
		\node [style=none] (79) at (-1.75, -1) {};
		\node [style=none] (80) at (1.75, -1) {};
		\node [style=bbox] (81) at (-0.75, 0) {$P$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [tape] (79.center)
			 to (80.center)
			 to (77.center)
			 to (78.center)
			 to cycle;
		\draw (69) to (76.center);
		\draw (69) to (81);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/peano/ax2Alt/ind/hp/rhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=bbox] (69) at (0, 0) {$P$};
		\node [style=label] (72) at (2.25, 0) {$A$};
		\node [style=none] (76) at (1.75, 0) {};
		\node [style=none] (77) at (1.75, 1) {};
		\node [style=none] (78) at (-1.75, 1) {};
		\node [style=none] (79) at (-1.75, -1) {};
		\node [style=none] (80) at (1.75, -1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [tape] (79.center)
			 to (80.center)
			 to (77.center)
			 to (78.center)
			 to cycle;
		\draw (69) to (76.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/peano/ax2Alt/succINJ/lhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=bbox] (69) at (0.5, 0) {$s$};
		\node [style=black] (71) at (-0.75, 0) {};
		\node [style=label] (72) at (-2.25, 0.5) {$A$};
		\node [style=none] (73) at (-1.5, 0.5) {};
		\node [style=none] (74) at (-1.5, -0.5) {};
		\node [style=none] (75) at (-1.75, 0.5) {};
		\node [style=none] (76) at (-1.75, -0.5) {};
		\node [style=none] (77) at (-1.75, 1) {};
		\node [style=none] (78) at (1.75, 1) {};
		\node [style=none] (79) at (1.75, -1) {};
		\node [style=none] (80) at (-1.75, -1) {};
		\node [style=label] (81) at (-2.25, -0.5) {$A$};
		\node [style=none] (82) at (1.75, 0) {};
		\node [style=label] (83) at (2.25, 0) {$A$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [tape] (79.center)
			 to (80.center)
			 to (77.center)
			 to (78.center)
			 to cycle;
		\draw (69) to (71);
		\draw [bend left] (73.center) to (71);
		\draw [bend left] (71) to (74.center);
		\draw (75.center) to (73.center);
		\draw (76.center) to (74.center);
		\draw (82.center) to (69);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/peano/ax2Alt/succINJ/rhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=bbox, scale=0.7] (69) at (-0.75, 0.475) {$s$};
		\node [style=label] (72) at (-2.25, 0.475) {$A$};
		\node [style=none] (73) at (-1.25, 0.475) {};
		\node [style=none] (74) at (-1.25, -0.475) {};
		\node [style=none] (75) at (-1.75, 0.475) {};
		\node [style=none] (76) at (-1.75, -0.475) {};
		\node [style=none] (77) at (-1.75, 1) {};
		\node [style=none] (78) at (1.75, 1) {};
		\node [style=none] (79) at (1.75, -1) {};
		\node [style=none] (80) at (-1.75, -1) {};
		\node [style=label] (81) at (-2.25, -0.475) {$A$};
		\node [style=bbox, scale=0.7] (82) at (-0.75, -0.475) {$s$};
		\node [style=black] (83) at (0.75, -0.025) {};
		\node [style=none] (84) at (1.75, -0.025) {};
		\node [style=label] (85) at (2.25, -0.025) {$A$};
		\node [style=none] (86) at (0, 0.475) {};
		\node [style=none] (87) at (0, -0.475) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [tape] (79.center)
			 to (80.center)
			 to (77.center)
			 to (78.center)
			 to cycle;
		\draw (75.center) to (73.center);
		\draw (76.center) to (74.center);
		\draw (73.center) to (69);
		\draw (82) to (74.center);
		\draw (84.center) to (83);
		\draw (69) to (86.center);
		\draw [bend left] (86.center) to (83);
		\draw [bend left] (83) to (87.center);
		\draw (87.center) to (82);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/peano/equivalence/iso2/matlhs.tikz <==



==> tikz/peano/equivalence/iso2/matrhs.tikz <==



==> tikz/peano/succOp.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=bboxOp] (69) at (0, 0) {$s$};
		\node [style=none] (70) at (-1.5, 0) {};
		\node [style=none] (71) at (1.5, 0) {};
		\node [style=label] (72) at (2, 0) {$A$};
		\node [style=label] (73) at (-2, 0) {$A$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (70.center) to (69);
		\draw (69) to (71.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/peano/zeroOp.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=bboxOp] (69) at (2, 0) {$0$};
		\node [style=none] (71) at (0.5, 0) {};
		\node [style=label] (72) at (0, 0) {$A$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (69) to (71.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/strongunif/TRlhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=label] (105) at (-3, -1.225) {$X$};
		\node [style=black] (107) at (0.5, -0.25) {};
		\node [style=none] (108) at (-0.75, -1.225) {};
		\node [style=none] (109) at (-0.75, 0.725) {};
		\node [style=none] (117) at (-2.5, -1.225) {};
		\node [style=none] (118) at (-2.25, 0.725) {};
		\node [style=label] (120) at (5.25, -1.225) {$Y$};
		\node [style=black] (121) at (1.5, -0.25) {};
		\node [style=none] (122) at (2.75, -1.225) {};
		\node [style=none] (123) at (2.75, 0.725) {};
		\node [style=none] (125) at (4.75, -1.225) {};
		\node [style=none] (127) at (-2.25, 2.225) {};
		\node [style=none] (128) at (2.75, 2.225) {};
		\node [style=stringbox] (129) at (-1.5, 0.725) {$f$};
		\node [style=stringbox] (130) at (3.5, -1.225) {$r$};
		\node [style=none] (131) at (3.25, 0.725) {};
		\node [style=none] (132) at (3.25, 0.725) {};
		\node [style=none] (133) at (3.25, 2.225) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left] (109.center) to (107);
		\draw [bend left] (107) to (108.center);
		\draw [bend right] (123.center) to (121);
		\draw [bend right] (121) to (122.center);
		\draw (107) to (121);
		\draw (108.center) to (117.center);
		\draw [bend right=90, looseness=1.75] (127.center) to (118.center);
		\draw (127.center) to (128.center);
		\draw (118.center) to (129);
		\draw (129) to (109.center);
		\draw (125.center) to (130);
		\draw (130) to (122.center);
		\draw (131.center) to (132.center);
		\draw (128.center) to (133.center);
		\draw [bend right=90, looseness=1.75] (132.center) to (133.center);
		\draw (123.center) to (132.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/strongunif/lhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (15) at (-2.25, 0) {};
		\node [style=label] (36) at (-3, 0) {$X$};
		\node [style=none] (37) at (-1.5, 0.5) {};
		\node [style=none] (38) at (-1.5, -0.5) {};
		\node [style=none] (39) at (-1.5, 0) {};
		\node [style=none] (40) at (-0.5, 0) {};
		\node [style=none] (41) at (-0.5, -0.5) {};
		\node [style=none] (42) at (-0.5, 0.5) {};
		\node [style=stringbox] (43) at (-1, 0) {$f$};
		\node [style=none] (45) at (2.25, 0) {};
		\node [style=label] (46) at (3, 0) {$Y$};
		\node [style=none] (48) at (0.5, 0.5) {};
		\node [style=none] (49) at (0.5, -0.5) {};
		\node [style=none] (50) at (0.5, 0) {};
		\node [style=none] (51) at (1.5, 0) {};
		\node [style=none] (52) at (1.5, -0.5) {};
		\node [style=none] (53) at (1.5, 0.5) {};
		\node [style=stringbox] (54) at (1, 0) {$r\vphantom{f}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (15.center) to (39.center);
		\draw (51.center) to (45.center);
		\draw (40.center) to (50.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/strongunif/rhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=label] (36) at (-2.25, 0) {$X$};
		\node [style=none] (40) at (-1.5, 0) {};
		\node [style=none] (45) at (1.5, 0) {};
		\node [style=label] (46) at (2.25, 0) {$Y$};
		\node [style=none] (50) at (-0.5, 0) {};
		\node [style=none] (51) at (0.5, 0) {};
		\node [style=stringbox] (54) at (0, 0) {$r\vphantom{f}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (51.center) to (45.center);
		\draw (40.center) to (50.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/topos/deriv1/step1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (55) at (1.5, -0.625) {};
		\node [style=none] (56) at (1.5, 0.625) {};
		\node [style=none] (57) at (-1.5, 0.625) {};
		\node [style=none] (58) at (-1.5, -0.625) {};
		\node [style=none] (60) at (-1.5, 0) {};
		\node [style=none] (61) at (1.5, 0) {};
		\node [style=box] (62) at (0, 0) {$R$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw[style=tape] (56.center)
			 to (57.center)
			 to (58.center)
			 to (55.center)
			 to cycle;
		\draw (60.center) to (62);
		\draw (62) to (61.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/topos/deriv1/step2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-2, 0) {};
		\node [style=none] (1) at (-0.75, 1.25) {};
		\node [style=none] (2) at (-0.75, -1.25) {};
		\node [style=none] (8) at (-1, -1.9) {};
		\node [style=none] (9) at (-1, 1.9) {};
		\node [style=none] (10) at (-1, 0.6) {};
		\node [style=none] (11) at (-1.5, 0) {};
		\node [style=none] (12) at (-1, -0.6) {};
		\node [style=none] (13) at (-2.5, -0.65) {};
		\node [style=none] (14) at (-2.5, 0.65) {};
		\node [style=none] (24) at (-3.25, 0) {};
		\node [style=none] (35) at (-3.25, -0.65) {};
		\node [style=none] (36) at (-3.25, 0.65) {};
		\node [style=none] (80) at (2, 0) {};
		\node [style=none] (81) at (0.5, 1.25) {};
		\node [style=none] (82) at (0.75, -1.25) {};
		\node [style=none] (83) at (1, -1.9) {};
		\node [style=none] (84) at (1, 1.9) {};
		\node [style=none] (85) at (1, 0.6) {};
		\node [style=none] (86) at (1.5, 0) {};
		\node [style=none] (87) at (1, -0.6) {};
		\node [style=none] (88) at (2.5, -0.65) {};
		\node [style=none] (89) at (2.5, 0.575) {};
		\node [style=none] (90) at (3.25, 0) {};
		\node [style=none] (91) at (3.25, -0.65) {};
		\node [style=none] (92) at (3.25, 0.575) {};
		\node [style=box, scale=0.9] (104) at (0, 1.25) {$R$};
		\node [style=none] (105) at (-0.325, -1.25) {};
		\node [style=none] (106) at (0.325, -1.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=tape] (36.center)
			 to (14.center)
			 to [bend left] (9.center)
			 to (84.center)
			 to [bend left] (89.center)
			 to (92.center)
			 to (91.center)
			 to (88.center)
			 to [bend left] (83.center)
			 to [bend right=270, looseness=1.75] (87.center)
			 to [bend right=45] (86.center)
			 to [bend right=45] (85.center)
			 to (10.center)
			 to [bend right=45] (11.center)
			 to [bend right=45] (12.center)
			 to [bend left=90, looseness=1.75] (8.center)
			 to [bend left] (13.center)
			 to (35.center)
			 to cycle;
		\draw [bend right=45] (0.center) to (2.center);
		\draw [bend left=45] (0.center) to (1.center);
		\draw [bend left=45] (80.center) to (82.center);
		\draw [bend right=45] (80.center) to (81.center);
		\draw (90.center) to (80.center);
		\draw (0.center) to (24.center);
		\draw (1.center) to (104);
		\draw (104) to (81.center);
		\draw (105.center) to (2.center);
		\draw (106.center) to (82.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/topos/deriv1/step3.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-2, 0) {};
		\node [style=none] (1) at (-0.75, 1.25) {};
		\node [style=black] (2) at (-0.75, -1.25) {};
		\node [style=none] (8) at (-1, -2.125) {};
		\node [style=none] (9) at (-1, 1.9) {};
		\node [style=none] (10) at (-1, 0.6) {};
		\node [style=none] (11) at (-1.5, 0) {};
		\node [style=none] (12) at (-1, -0.375) {};
		\node [style=none] (13) at (-2.5, -0.65) {};
		\node [style=none] (14) at (-2.5, 0.65) {};
		\node [style=none] (24) at (-3.25, 0) {};
		\node [style=none] (35) at (-3.25, -0.65) {};
		\node [style=none] (36) at (-3.25, 0.65) {};
		\node [style=none] (80) at (4, 0) {};
		\node [style=none] (81) at (2.25, 1.25) {};
		\node [style=none] (82) at (2.5, -1.25) {};
		\node [style=none] (83) at (2.75, -2.125) {};
		\node [style=none] (84) at (2.75, 1.9) {};
		\node [style=none] (85) at (2.75, 0.6) {};
		\node [style=none] (86) at (3.25, 0) {};
		\node [style=none] (87) at (2.75, -0.375) {};
		\node [style=none] (88) at (4.5, -0.65) {};
		\node [style=none] (89) at (4.5, 0.575) {};
		\node [style=none] (90) at (5.25, 0) {};
		\node [style=none] (91) at (5.25, -0.65) {};
		\node [style=none] (92) at (5.25, 0.575) {};
		\node [style=box, scale=0.8] (104) at (1, 1.25) {$R$};
		\node [style=none] (105) at (1.4, -1.25) {};
		\node [style=none] (106) at (1.85, -1.25) {};
		\node [style=none] (107) at (0.5, -2.125) {};
		\node [style=none] (108) at (0.5, -0.375) {};
		\node [style=black] (109) at (0.75, -1.25) {};
		\node [style=box, scale=0.7] (110) at (0, -0.825) {$R$};
		\node [style=box, scale=0.7] (111) at (0, -1.675) {$S$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=tape] (91.center)
			 to (88.center)
			 to [bend left=45] (83.center)
			 to [bend right=270, looseness=1.75] (87.center)
			 to [bend right=45] (86.center)
			 to [bend right=45] (85.center)
			 to (10.center)
			 to [bend right=45] (11.center)
			 to [bend right=45] (12.center)
			 to (108.center)
			 to [bend left=90, looseness=1.75] (107.center)
			 to (8.center)
			 to [bend left=45] (13.center)
			 to (35.center)
			 to (36.center)
			 to (14.center)
			 to [bend left] (9.center)
			 to (84.center)
			 to [bend left] (89.center)
			 to (92.center)
			 to cycle;
		\draw [bend right=45] (0.center) to (2);
		\draw [bend left=45] (0.center) to (1.center);
		\draw [bend left=45] (80.center) to (82.center);
		\draw [bend right=45] (80.center) to (81.center);
		\draw (90.center) to (80.center);
		\draw (0.center) to (24.center);
		\draw (1.center) to (104);
		\draw (104) to (81.center);
		\draw (106.center) to (82.center);
		\draw [bend left] (2) to (110);
		\draw [bend left] (110) to (109);
		\draw [bend left] (109) to (111);
		\draw [bend right=330] (111) to (2);
		\draw (109) to (105.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/topos/deriv1/step4.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1.85, 0) {};
		\node [style=none] (1) at (-0.75, 1.25) {};
		\node [style=black] (2) at (-0.75, -1.25) {};
		\node [style=none] (8) at (-0.5, -2.125) {};
		\node [style=none] (9) at (-0.75, 1.9) {};
		\node [style=none] (10) at (-0.75, 0.6) {};
		\node [style=none] (11) at (-1.2, 0.1) {};
		\node [style=none] (12) at (-0.75, -0.375) {};
		\node [style=none] (13) at (-2.25, -0.65) {};
		\node [style=none] (14) at (-2.25, 0.65) {};
		\node [style=none] (24) at (-3, 0) {};
		\node [style=none] (35) at (-3, -0.65) {};
		\node [style=none] (36) at (-3, 0.65) {};
		\node [style=none] (80) at (1.85, 0) {};
		\node [style=none] (81) at (0.75, 1.25) {};
		\node [style=none] (82) at (0.75, -1.25) {};
		\node [style=none] (83) at (0.5, -2.125) {};
		\node [style=none] (84) at (0.75, 1.9) {};
		\node [style=none] (85) at (0.75, 0.6) {};
		\node [style=none] (86) at (1.2, 0.075) {};
		\node [style=none] (87) at (0.75, -0.375) {};
		\node [style=none] (88) at (2.25, -0.65) {};
		\node [style=none] (89) at (2.25, 0.575) {};
		\node [style=none] (90) at (3, 0) {};
		\node [style=none] (91) at (3, -0.65) {};
		\node [style=none] (92) at (3, 0.575) {};
		\node [style=box, scale=0.8] (104) at (0, 1.25) {$R$};
		\node [style=black] (109) at (0.75, -1.25) {};
		\node [style=box, scale=0.7] (110) at (0, -0.825) {$R$};
		\node [style=box, scale=0.7] (111) at (0, -1.675) {$S$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=tape] (92.center)
			 to (91.center)
			 to (88.center)
			 to [bend left=45] (83.center)
			 to (8.center)
			 to [bend left=45] (13.center)
			 to (35.center)
			 to (36.center)
			 to (14.center)
			 to [bend left=45] (9.center)
			 to (84.center)
			 to [bend left=45] (89.center)
			 to cycle;
		\draw [style=tapeNoFill, fill=white] (12.center)
			 to (87.center)
			 to [bend right=45] (86.center)
			 to [bend right=45] (85.center)
			 to (10.center)
			 to [bend right=45] (11.center)
			 to [bend right=45] cycle;
		\draw [bend right=45] (0.center) to (2);
		\draw [bend left=45] (0.center) to (1.center);
		\draw [bend left=45] (80.center) to (82.center);
		\draw [bend right=45] (80.center) to (81.center);
		\draw (90.center) to (80.center);
		\draw (0.center) to (24.center);
		\draw (1.center) to (104);
		\draw (104) to (81.center);
		\draw [bend left] (2) to (110);
		\draw [bend left] (110) to (109);
		\draw [bend left] (109) to (111);
		\draw [bend right=330] (111) to (2);
		\draw (109) to (82.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/zx/unitary.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (129) at (1, 0) {};
		\node [style=box] (134) at (0, 0) {$U$};
		\node [style=none] (160) at (-1, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (160.center) to (134);
		\draw (134) to (129.center);
	\end{pgfonlayer}
\end{tikzpicture}

